Tracing the Orphan Stream to 55 kpc with RR Lyrae Stars

We report positions, velocities and metallicities of 50 ab-type RR Lyrae (RRab) stars observed in the vicinity of the Orphan stellar stream. Using about 30 RRab stars classified as being likely members of the Orphan stream, we study the metallicity and the spatial extent of the stream. We find that RRab stars in the Orphan stream have a wide range of metallicities, from -1.5 dex to -2.7 dex. The average metallicity of the stream is -2.1 dex, identical to the value obtained by Newberg et al. (2010) using blue horizontal branch stars. We find that the most distant parts of the stream (40-50 kpc from the Sun) are about 0.3 dex more metal-poor than the closer parts (within ~30 kpc), suggesting a possible metallicity gradient along the stream's length. We have extended the previous studies and have mapped the stream up to 55 kpc from the Sun. Even after a careful search, we did not identify any more distant RRab stars that could plausibly be members of the Orphan stream. If confirmed with other tracers, this result would indicate a detection of the end of the leading arm of the stream. We have compared the distances of Orphan stream RRab stars with the best-fit orbits obtained by Newberg et al. (2010). We find that model 6 of Newberg et al. (2010) cannot explain the distances of the most remote Orphan stream RRab stars, and conclude that the best fit to distances of Orphan stream RRab stars and to the local circular velocity is provided by potentials where the total mass of the Galaxy within 60 kpc is M_{60}~2.7x10^{11} Msun, or about 60% of the mass found by previous studies. More extensive modelling that would consider non-spherical potentials and the possibility of misalignment between the stream and the orbit, is highly encouraged.

==> table2.txt <==
ra dec helio_dist magAvg rExt amp m0 period HJD0
133.171530 54.068280 38.8 18.412 0.059 0.67 18.05 0.596552 53745.681875
132.773220 50.755860 35.4 18.217 0.069 0.95 17.69 0.652085 54946.735650
144.579320 46.281600 34.0 18.125 0.035 0.85 17.58 0.548825 55679.766830
141.472520 44.885870 43.3 18.652 0.050 0.77 18.18 0.513139 55987.675749
147.192510 37.131660 40.7 18.519 0.036 0.66 18.13 0.624432 54625.633049
147.343200 33.391330 36.8 18.299 0.035 0.78 17.79 0.552274 55659.610094
148.311530 32.868970 61.3 19.408 0.036 0.85 18.97 0.603914 54549.782608
151.438920 32.616070 32.1 18.000 0.043 0.68 17.66 0.696912 55945.947785
147.521400 32.532940 63.3 19.478 0.047 0.86 19.02 0.571309 56297.840888
147.812570 32.497480 40.1 18.488 0.036 0.82 17.96 0.552825 53818.720885
148.656220 32.248890 38.1 18.375 0.039 0.60 18.06 0.681728 54258.668422
151.354390 31.968080 32.1 18.003 0.045 1.10 17.37 0.594904 55628.722324
147.160780 31.895570 49.0 18.921 0.057 0.53 18.66 0.629689 54449.928704
149.761530 30.076030 41.5 18.562 0.049 0.88 18.05 0.575533 56337.691237
149.762160 30.075920 39.2 18.435 0.049 0.80 17.98 0.575533 54245.640034
148.360400 30.023560 37.2 18.324 0.045 0.44 18.10 0.591069 54851.939142
151.381300 29.389740 60.4 19.377 0.059 1.02 18.79 0.582839 55945.946755
148.783490 28.538020 44.6 18.717 0.058 1.11 18.07 0.493624 55539.004693
146.429750 28.118450 34.8 18.176 0.058 1.02 17.59 0.585054 53470.708230
150.599020 27.738310 39.8 18.470 0.046 1.12 17.82 0.568294 55208.885400
150.006360 27.592300 37.3 18.331 0.051 0.60 17.95 0.594699 53793.803079
152.216500 24.690140 32.1 18.003 0.107 0.72 17.61 0.596381 53470.693293
156.001330 24.516670 30.9 17.923 0.048 0.37 17.70 0.651916 54230.719063
155.169570 21.387590 70.9 19.722 0.067 0.94 19.17 0.611064 55244.845721
159.007010 19.933320 65.3 19.545 0.072 0.86 19.05 0.617678 55362.657339
154.168580 19.587210 42.6 18.619 0.088 0.74 18.23 0.557606 54949.640333
158.618660 18.039740 33.8 18.113 0.081 0.49 17.84 0.624267 55615.869552
156.825200 17.576460 51.3 19.020 0.072 1.13 18.43 0.472395 53755.955345
155.367100 17.520210 33.1 18.068 0.100 0.65 17.80 0.772166 54889.814524
158.232260 15.544900 30.2 17.867 0.106 0.88 17.40 0.549549 55615.887898
156.813340 15.229170 45.0 18.736 0.105 0.99 18.21 0.540070 55369.656928
158.343960 13.711740 34.7 18.171 0.099 1.08 17.61 0.509185 54950.739330
161.946510 12.395480 37.1 18.316 0.065 0.55 18.00 0.573461 54229.717170
158.010640 12.010380 51.2 19.018 0.088 1.17 18.43 0.515401 55574.976796
161.319840 11.871220 35.5 18.221 0.059 0.93 17.68 0.567873 54116.900668
156.154840 11.316080 36.6 18.290 0.078 0.46 18.08 0.630776 54083.990206
160.039850 10.521840 30.2 17.869 0.078 1.09 17.24 0.451208 54393.998439
162.550830 9.029980 37.3 18.331 0.072 0.91 17.83 0.638779 54124.949167
156.154370 8.065880 30.5 17.893 0.083 0.69 17.51 0.520260 54124.885507
161.694570 6.870650 44.8 18.727 0.068 0.59 18.41 0.583967 53758.881191
159.393310 6.099670 43.4 18.658 0.082 0.80 18.22 0.597335 55129.014279
157.352330 6.063340 30.3 17.880 0.078 0.67 17.55 0.571637 55267.726042
162.819520 -2.477270 32.4 18.020 0.117 0.72 17.63 0.562726 54567.749128
162.394850 -7.017390 32.7 18.040 0.079 0.38 17.85 0.667653 56066.730587


==> table_1_and_3.txt <==
ID RA Dec Survey helio_dist magAvg rExt amp m0 period HJD0 v_helio rvErr v_gsr pmL pmB pmErr FeH membership_probability
RR0 145.622246 66.493010 LINEAR 20.5 17.233 0.366 0.87 17.11 0.581007 53428.808929 -114.9 21.2 -22.2 4.82 1.81 2.68 -1.31 low 
RR1 147.556760 60.410852 LINEAR 29.9 17.805 0.045 0.63 17.51 0.747907 54485.763320 11.5 15.9 82.9 9.77 0.78 3.12 -2.39 low 
RR2 142.588413 59.743341 LINEAR 23.5 17.362 0.086 0.81 16.99 0.535057 52621.904999 99.0 11.9 166.6 4.22 0.16 2.84 -2.06 low 
RR3 138.620393 53.065955 LINEAR 22.6 17.240 0.044 0.84 16.79 0.575657 54465.860645 -46.6 13.0 -5.0 1.36 1.53 2.81 -2.23 low 
RR4 142.596437 49.440867 CSS 50.7 18.922 0.045 0.70 18.53 0.677648 54265.667221 50.0 15.3 78.5 1.03 2.77 3.35 -2.32 high 
RR5 139.486634 49.043981 CSS 48.6 18.890 0.042 0.80 18.39 0.595984 54508.734151 -38.9 16.5 -12.7 6.64 -1.07 3.57 -2.05 medium 
RR6 143.840446 47.091109 PTF 54.9 19.081 0.032 1.02 18.49 0.530818 55887.972840 94.3 14.7 114.1 -3.49 -4.27 3.35 -2.37 high 
RR7 141.771831 46.359489 PTF 47.3 18.858 0.054 0.76 18.45 0.639017 55590.054047 87.7 17.4 104.0 2.54 -0.72 3.43 -1.94 high 
RR8 145.212171 45.450505 LINEAR 20.2 17.129 0.053 0.81 16.71 0.654049 52620.938984 -85.1 13.3 -71.2 2.07 0.98 2.68 -1.62 low 
RR9 144.271648 42.603354 CSS 41.0 18.517 0.038 0.77 18.11 0.567199 54913.653005 124.2 18.5 126.7 -3.10 -1.34 3.37 -2.08 high 
RR10 142.541300 42.570500 CSS 49.7 18.828 0.042 0.55 18.48 0.649151 54157.679811 111.6 16.3 113.4 -0.06 -5.99 3.50 -2.53 high 
RR11 144.881448 41.439236 CSS 42.5 18.485 0.041 0.81 17.99 0.624166 56271.888900 142.8 18.6 141.0 -0.80 -1.83 3.21 -2.56 high 
RR12 146.057798 40.220714 CSS 39.9 18.395 0.050 0.62 18.08 0.711552 56334.821312 123.9 14.2 117.9 1.49 -2.27 3.19 -2.35 high 
RR13 143.482581 39.134007 CSS 41.4 18.505 0.042 0.89 17.99 0.527853 54415.904058 110.7 17.2 99.4 1.92 -0.04 3.11 -2.22 high 
RR14 143.913227 38.853250 CSS 46.1 18.706 0.043 0.63 18.36 0.504139 53789.793479 60.2 17.3 48.0 -3.02 2.93 3.15 -2.36 high 
RR15 146.447585 37.553258 CSS 36.7 18.263 0.040 0.93 17.71 0.624026 54913.654037 182.6 15.2 166.4 -4.52 0.01 3.13 -2.14 high 
RR16 148.586324 37.191956 CSS 41.7 18.529 0.038 0.64 18.11 0.573213 54941.722401 144.5 15.2 128.0 0.23 3.03 3.22 -2.18 high 
RR17 142.909363 37.002696 CSS 42.5 18.446 0.035 0.64 18.03 0.582839 55598.766679 138.9 16.4 119.2 1.55 1.25 2.99 -2.73 high 
RR18 146.008547 36.265846 CSS 40.9 18.464 0.033 0.76 17.99 0.594436 53789.812373 155.4 16.9 134.1 1.79 4.34 3.23 -2.27 high 
RR19 146.390649 35.795310 LINEAR 30.4 17.943 0.031 0.44 17.70 0.755026 52722.727848 145.7 15.2 122.7 7.78 -1.57 3.03 -1.96 high 
RR20 147.457788 32.664206 LINEAR 23.2 17.443 0.043 0.44 17.26 0.645260 52651.869461 168.0 12.1 133.6 -0.51 1.32 2.72 -1.57 medium 
RR21 147.696468 31.085889 LINEAR 21.2 17.220 0.058 0.74 16.84 0.567720 53089.743601 -71.7 10.9 -112.0 1.04 -3.90 2.63 -1.72 low 
RR22 151.719908 29.021450 LINEAR 23.2 17.475 0.064 0.50 17.28 0.610734 52672.850836 127.5 9.8 82.0 2.96 -0.87 2.74 -1.46 medium 
RR23 150.579833 26.598017 LINEAR 30.7 17.852 0.071 0.87 17.38 0.573755 53078.770191 169.3 18.0 113.9 -1.38 -1.84 2.93 -2.42 high 
RR24 150.243511 25.826153 LINEAR 27.9 17.716 0.093 0.58 17.55 0.708142 54476.844880 207.1 13.7 148.6 0.96 -1.01 2.82 -2.14 high 
RR25 150.647213 25.247547 LINEAR 30.4 17.907 0.097 0.92 17.55 0.542891 54539.656204 177.7 15.0 117.4 -0.51 -0.91 2.83 -2.12 high 
RR26 151.892507 24.831492 LINEAR 29.5 17.849 0.100 0.85 17.47 0.620861 53788.855568 145.6 15.9 84.7 1.55 -4.59 2.86 -2.09 high 
RR27 150.544334 24.257983 LINEAR 30.4 17.966 0.088 0.72 17.64 0.604737 54595.657970 247.3 13.9 183.3 1.26 1.95 2.89 -1.86 high 
RR28 155.574387 20.410851 LINEAR 23.4 17.410 0.062 0.87 16.96 0.549226 52962.947104 -45.0 12.3 -118.8 2.64 1.72 2.85 -1.82 low 
RR29 153.996368 19.222735 LINEAR 26.1 17.599 0.076 0.54 17.40 0.645174 53816.785913 217.2 14.3 137.7 -3.43 -2.89 2.90 -2.00 high 
RR30 153.698975 19.125864 LINEAR 25.7 17.547 0.096 0.38 17.42 0.630652 54149.788097 193.6 12.0 113.5 -3.91 2.13 2.83 -2.09 high 
RR31 154.238008 18.790623 LINEAR 23.0 17.332 0.084 1.02 16.81 0.508603 52648.880186 230.3 13.3 149.5 1.51 -6.12 2.77 -1.97 high 
RR32 154.824925 18.226018 LINEAR 28.7 17.899 0.088 0.80 17.55 0.578446 54084.925828 188.3 13.4 106.0 -5.80 1.16 2.94 -1.61 high 
RR33 154.469145 17.427796 LINEAR 27.9 17.802 0.089 0.73 17.47 0.575995 54207.717695 197.7 12.6 112.3 -0.53 1.41 2.93 -1.75 high 
RR34 154.295002 17.131504 LINEAR 27.5 17.741 0.082 0.89 17.27 0.513222 53706.970133 191.5 13.0 104.9 -4.38 -6.59 2.77 -1.88 high 
RR35 156.791313 15.992450 LINEAR 26.3 17.543 0.087 0.79 17.16 0.592709 54175.771290 211.8 13.9 123.6 0.73 -2.51 2.45 -2.32 high 
RR36 156.409120 14.813483 LINEAR 24.0 17.537 0.112 0.86 17.18 0.527801 53844.685972 14.0 12.4 -78.6 2.07 -3.34 2.43 -1.50 low 
RR37 156.923144 13.434919 LINEAR 25.7 17.623 0.117 0.53 17.42 0.595330 53142.672909 -23.9 13.0 -120.6 2.24 -0.67 2.67 -1.77 low 
RR38 156.670497 12.576313 LINEAR 25.3 17.583 0.119 0.57 17.38 0.637090 52614.946206 -27.5 12.2 -127.4 -2.56 -1.54 2.69 -1.80 low 
RR39 158.493827 9.235715 LINEAR 24.9 17.503 0.079 0.79 17.11 0.554073 53851.699888 210.7 12.0 101.7 -2.66 2.17 2.51 -2.00 high 
RR40 158.867253 8.726633 LINEAR 27.8 17.817 0.070 0.56 17.61 0.604450 54580.724145 -64.5 14.7 -174.7 0.48 -2.81 2.90 -1.68 low 
RR41 159.425074 5.838440 LINEAR 25.9 17.552 0.069 0.70 17.24 0.670693 53464.791174 27.7 13.2 -91.0 -0.71 -2.03 3.23 -2.15 low 
RR42 161.380586 4.863503 LINEAR 23.3 17.508 0.083 0.89 17.08 0.547546 53846.773788 -89.8 13.4 -209.2 3.92 -1.73 2.80 -1.36 low 
RR43 160.996538 3.565153 LINEAR 27.0 17.602 0.114 0.56 17.43 0.618892 53710.968168 177.6 15.2 53.8 -2.51 0.56 3.23 -2.31 high 
RR44 160.475349 2.694449 LINEAR 19.5 17.111 0.107 0.55 16.93 0.580428 54153.853763 19.7 12.7 -107.4 0.17 0.31 3.00 -1.39 low 
RR45 162.260863 1.083530 LINEAR 20.9 17.124 0.134 0.89 16.75 0.552394 53327.934367 131.2 14.3 1.5 1.23 -3.83 3.09 -1.97 low 
RR46 161.045184 0.876656 LINEAR 28.9 17.917 0.125 0.61 17.70 0.591287 54535.792607 232.1 13.8 100.3 -4.70 0.84 3.27 -1.58 high 
RR47 161.622376 0.491299 LINEAR 20.9 17.235 0.116 0.89 16.80 0.463190 54180.766355 211.7 11.8 79.5 -1.61 -7.65 2.82 -1.50 high 
RR48 162.518750 -2.483103 LINEAR 28.7 17.931 0.114 0.84 17.56 0.563479 54552.818254 115.2 14.4 -24.3 1.54 1.08 3.31 -1.48 low 
RR49 162.349340 -2.609458 LINEAR 23.2 17.343 0.107 0.87 16.91 0.523622 53054.827672 205.7 15.6 65.6 2.31 -3.29 2.95 -2.02 high

